Unshuffling Data for Improved Generalization

Generalization beyond the training distribution is a core challenge in machine learning. The common practice of mixing and shuffling examples when training neural networks may not be optimal in this regard. We show that partitioning the data into well-chosen, non-i.i.d. subsets treated as multiple training environments can guide the learning of models with better out-of-distribution generalization. We describe a training procedure to capture the patterns that are stable across environments while discarding spurious ones. The method makes a step beyond correlation-based learning: the choice of the partitioning allows injecting information about the task that cannot be otherwise recovered from the joint distribution of the training data. We demonstrate multiple use cases with the task of visual question answering, which is notorious for dataset biases. We obtain significant improvements on VQA-CP, using environments built from prior knowledge, existing meta data, or unsupervised clustering. We also get improvements on GQA using annotations of "equivalent questions", and on multi-dataset training (VQA v2 / Visual Genome) by treating them as distinct environments.

==> figures/Equivalent_questions.txt <==
does tray to right of cup look white
does tray to right of cup have white color

is there any chair that is small
do you see chairs that are small

are there buses to right of minivan
is there bus to right of minivan

what animal that is tall is called
which type of animal is tall

What color is the computer, black or white ?
Is the computer black or white ?

---
Is there a fence in the scene ?
Do you see a fence ?

Which size is the green salad, small or large ?
Does the green salad look large or small ?

Are there airplanes or cars ?
Are there any cars or airplanes in this photo ?



==> figures/Questions.txt <==
What sport
 is being played ?
 is the man watching ?
tennis
baseball
skiing
soccer

What is the color
  of the sky ?
  of the boat ?
white
red
blue
green

